Measurement of an Excess of B -> D(*) Tau Nu Decays and Implications for Charged Higgs Bosons

Based on the full BaBar data sample, we report improved measurements of the ratios R(D(*)) = B(B -> D(*) Tau Nu)/B(B -> D(*) l Nu), where l is either e or mu. These ratios are sensitive to new physics contributions in the form of a charged Higgs boson. We measure R(D) = 0.440 +- 0.058 +- 0.042 and R(D*) = 0.332 +- 0.024 +- 0.018, which exceed the Standard Model expectations by 2.0 sigma and 2.7 sigma, respectively. Taken together, our results disagree with these expectations at the 3.4 sigma level. This excess cannot be explained by a charged Higgs boson in the type II two-Higgs-doublet model. Kinematic distributions presented here exclude large portions of the more general type III two-Higgs-doublet model, but there are solutions within this model compatible with the results.

==> description.txt <==
\\
Title: Measurement of an Excess of B --> D(*) Tau Nu Decays and
Implications for Charged Higgs Bosons
Authors: The BABAR Collaboration, J. P. Lees et al.
Comments: 32 pages, 30 postscript figures, to be submitted to
Phys. Rev. D.
Report-no: BABAR-PUB-13/001, SLAC-PUB-15381
\\
Based on the full BaBar data sample, we report improved measurements
of the ratios R(D(*)) = B(B -> D(*) Tau Nu)/B(B -> D(*) l Nu), where l
is either e or mu. These ratios are sensitive to new physics
contributions in the form of a charged Higgs boson. We measure R(D) =
0.440 +- 0.058 +- 0.042 and R(D*) = 0.332 +- 0.024 +- 0.018, which
exceed the Standard Model expectations by 2.0 sigma and 2.7 sigma,
respectively. Taken together, our results disagree with these
expectations at the 3.4 sigma level. This excess cannot be explained
by a charged Higgs boson in the type II two-Higgs-doublet model. 
Kinematic distributions presented here exclude large portions of the
more general type III two-Higgs-doublet model, but there are solutions
within this model compatible with the results.
\\

